An Optimistic Acceleration of AMSGrad for Nonconvex Optimization

We propose a new variant of AMSGrad, a popular adaptive gradient based optimization algorithm widely used for training deep neural networks. Our algorithm adds prior knowledge about the sequence of consecutive mini-batch gradients and leverages its underlying structure making the gradients sequentially predictable. By exploiting the predictability and ideas from optimistic online learning, the proposed algorithm can accelerate the convergence and increase sample efficiency. After establishing a tighter upper bound under some convexity conditions on the regret, we offer a complimentary view of our algorithm which generalizes the offline and stochastic version of nonconvex optimization. In the nonconvex case, we establish a non-asymptotic convergence bound independently of the initialization. We illustrate the practical speedup on several deep learning models via numerical experiments.

==> simulation/prettyPlot/README.txt <==
I wrote the function prettyPlot.m as a wrapper to some of the functionality in Matlab's plot function, in order to more quickly produce publication-quality figures.

To run the demos, type:
>> example_prettyPlot % Produces regularPlot.pdf prettyPlot.pdf
>> example_prettyPlot2 % Produces prettyPlot2.pdf
>> example_prettyPlot3 % Produces prettyPlot3.pdf
>> example_prettyPlot4 % Produces prettyPlot4.pdf

The documentation for prettyPlot only consists of this file, the default options (which can be optained by running prettyPlot with no arguments), the three demos above, and 'help prettyPlot'. However, I can be e-mailed for more details.


